$\theta$-free matching covered graphs: characterization and consequences

The Ear Decomposition Theorem of Lov\'asz & Plummer (1986) implies that every matching covered graph (MCG), except $K_2$ and cycles, contains (at least) one of $\theta$ and $K_4$ as a conformal minor. Lov\'asz [Combinatorica 1983] proved the refinement that every nonbipartite MCG contains one of $K_4$ and $\overline{C_6}$. These immediately lead to three problems: characterize (i) $\theta$-free graphs, (ii) $K_4$-free graphs and (iii) $\overline{C_6}$-free graphs. Kothari and Murty [JGT 2016] used the tight cut decomposition theory to solve the planar case of (ii) and (iii); the nonplanar cases are open. In contrast, we exploit a seminal result of Edmonds, Lov\'asz and Pulleyblank [Combinatorica 1982] to obtain a structural characterization of $\theta$-free graphs that immediately places the corresponding decision problem in P. The Petersen graph plays a key role. We deduce that every $\theta$-free graph has at most $2n-2$ edges, and we characterize the tight examples. Despite being sparse, these graphs are not necessarily planar. In the style of Little [JCT-B 1975], we characterize Pfaffian $\theta$-free graphs in terms of their forbidden conformal minors. Using the works of Robertson, Seymour and Thomas [Ann. of Math. 1999], and of McCuaig [E-JC 2004], we deduce that the Pfaffian recognition problem is in P for $\theta$-free graphs. Deciding whether a cubic graph is 3-edge-colorable is NP-complete; for $\theta$-free ones, we provide a characterization of those that are 3-edge-colorable, and deduce that the corresponding decision problem lies in P. McCuaig [JGT 2000] characterized 3-connected bipartite cubic graphs each of whose conformal cycles is of length 2 $\pmod{4}$; the 2-connected case is open. We stumbled upon the serendipitous corollary of our main result that each conformal cycle of a 2-connected cubic graph is of length 0 $\pmod{4}$ if and only if it is $\theta$-free.

==> figures/C-contraction-of-T6.tikz <==
\begin{tikzpicture}

\draw (-2,0)--(-1,0)--(0,-1)--(-2,0);
\draw (0,1)--(-2,0);
\draw (0,1)--(-1,0);
\draw (0,1)--(0,-1);
\draw (0,1) to [in=30,out=-30] (0,-1);

\draw (-1,0)node[vtx]{}(-2,0)node[vtx]{}(0,1)node[vtx]{}(0,-1)node[vtx]{};

\end{tikzpicture}

==> figures/cubicc4.tikz <==
\begin{tikzpicture}[scale=1.25]

\node[vtx-white] (a1) at (0,0) {};
\node[vtx-white] (a2) at (1,1) {};
\node[vtx] (b1) at (1,0) {};
\node[vtx] (b2) at (0,1) {};

\draw (a1) -- (b1) -- (a2) -- (b2) -- (a1);
\draw (a2) to[out=-30,in=30] (b1);
\draw (b2) to[out=180+30,in=180-30] (a1);

\node at (0,-0.12) {};

\end{tikzpicture}

==> figures/k33.tikz <==
\begin{tikzpicture}[scale=1.25]

\foreach \i in {1,2,3}{
	\node[vtx] (b\i) at (\i,1) {};
	\node[vtx-white] (a\i) at (\i,0) {};
}

\foreach \i in {1,2,3}
	\foreach \j in {1,2,3}
		\draw (a\i) -- (b\j);

\node at (2,-0.12) {};

\end{tikzpicture}

==> figures/marked-S-component-of-T6.tikz <==
\begin{tikzpicture}

\draw (-2,0)--(-1,0)--(0,1)--(-2,0)--(0,-1)--(-1,0);
\draw (0,1)--(0,-1);
\draw (-1,0)node[vtx]{}(-2,0)node[vtx]{}(0,1)node[vtx]{}(0,-1)node[vtx]{};

\end{tikzpicture}

==> figures/theta.tikz <==
\begin{tikzpicture}[scale=1.25]

\node[vtx-white] (v1) at (0,0) {};
\node[vtx] (v2) at (1,0) {};

\draw (v1) -- (v2);
\draw (v1) to[out=60,in=180-60] (v2);
\draw (v1) to[out=-60,in=180+60] (v2);

\node at (0,-0.62) {};

\end{tikzpicture}

==> figures/tight-cut-contraction-example-1.tikz <==
\begin{tikzpicture}

	\draw (0,1.5) to [in=120,out=-150] (-1,-1);
	\draw (0,1.5)--(-1,-1);
	\draw (0,1.5)--(1,-1);
	\draw (0,1.5) to [in=60,out=-30] (1,-1);
	\draw (0,1.5)--(0,0);
	\draw (0,0)--(-1,-1)--(1,-1)--(0,0);

	\node at (0,1.5+0.325) {$x$};
	% \node at (0,-1.3) {};

	\draw (0,0)node[vtx]{}(-1,-1)node[vtx]{}(1,-1)node[vtx]{}(0,1.5)node[vtx]{};

\end{tikzpicture}
